On the chromatic number of the plane for map-type colorings

We consider the Hadwiger-Nelson problem on the chromatic number of the plane under conditions of coloring a map containing a finite number of vertices in any bounded region. Woodall (1973) and Townsend (1981) showed that at least 6 colors would be required. In the present paper, it is shown that at least 7 colors are required to color a map in which the boundaries are not arcs of a unit circle and three boundaries connect at each vertex. As a corollary, we obtain that at least 7 colors are required for a proper coloring in which the regions are arbitrary polygons. The proof relies on techniques developed for a similar result concerning the chromatic number of the plane with a forbidden interval of distances.

==> images/3_color_interval.tikz <==
\begin{tikzpicture}[scale=2]
\draw (2,0) arc[start angle=0, end angle=360,radius=2];
\draw (0, 0) -- (-0.2, 0.2) node[anchor=east] {\scriptsize $A_{45}$};
\draw (0, 0) -- (-0.3, -0.1) node[anchor=east] {\scriptsize $A_{46}$};
\draw (0, 0) -- (0.3, -0.1) node[anchor=north] {\scriptsize $A_{56}$};
\draw (0, 0) -- (3, 0);
\draw[thin] (-0.2, 0.2) -- (1.8, 0);
\draw[color=red, very thick] (1.8, 0) -- (2, 0);
\draw (1.9, 0) node[anchor=north] {\scriptsize $\text{colors } 1, 2, 3$};
\draw (1, 0.1) node[anchor=south] {\scriptsize $1$};
\end{tikzpicture}

==> images/4_colors.tikz <==
\begin{tikzpicture}[scale=2]
\draw (2,0) arc[start angle=0, end angle=360,radius=2];
\draw (-2.1, -0.1) -- (-1.9, 0.1);
\draw (-2.1, 0.1) -- (-1.9, -0.1);
\draw (-2, 0) node[anchor=east] { \scriptsize $3$ };
\draw (-2, 0) node[anchor=west] { \scriptsize $4$ };
\draw (-0.9, 1.63) -- (-1.1, 1.83);
\draw (-0.93, 1.83) -- (-1.07, 1.63);
\draw (-1, 1.73) node[anchor=south] { \scriptsize $5$ };
\draw (-1, 1.73) node[anchor=north] { \scriptsize $6$ };
\draw (0.9, 1.63) -- (1.1, 1.83);
\draw (0.93, 1.83) -- (1.07, 1.63);
\draw (1, 1.73) node[anchor=south] { \scriptsize $4$ };
\draw (1, 1.73) node[anchor=north] { \scriptsize $3$ };
\draw (0.9, -1.63) -- (1.1, -1.83);
\draw (0.93, -1.83) -- (1.07, -1.63);
\draw (1, -1.73) node[anchor=north] { \scriptsize $3$ };

\draw (0, 0) -- (0, 0.4);
\draw (0, 0) -- (0.346, 0.2);
\draw (0, 0.1) arc[start angle=90, end angle=390,radius=0.1];
\draw (0, 0) node[anchor=north] {\scriptsize not $3$};


\end{tikzpicture}
